Designing clinical trials for the comparison of single and multiple quantiles with right-censored data

Based on the test for equality of quantiles originally introduced by Kosorok (1999), we propose new power formulas for the comparison of one quantile between two treatment groups, as well as for the comparison of a collection of quantiles. Under the null hypothesis of equality of quantiles, the test statistic follows asymptotically a normal distribution in the univariate case and a chi-squared with J degrees of freedom in the multivariate case, with J the number of quantiles compared. The variance of the test statistic depends on the estimation of the probability density function of the distribution of failure times at the quantile being tested. In order to apply the test on real data, we propose to estimate this quantity using a resampling-based method, as an alternative to Kosorok's original kernel density estimator. The whole procedure provides a practical tool for designing and analyzing data arising from clinical trials using quantiles of survival as an endpoint. Simulation studies are performed to show the appropriateness of the power formulas. We illustrate the proposed test in a phase III randomized clinical trial where the proportional hazards assumption between treatment arms does not hold.

==> data_scenario1_delta01.txt <==
"ts" "y1" "y2"
0 1 1
0.01 0.985111939603063 0.98103953101754
0.02 0.970445533548508 0.962438561419114
0.03 0.9559974818331 0.944190274927803
0.04 0.941764533584249 0.926287984506494
0.05 0.927743486328553 0.908725129907432
0.06 0.913931185271228 0.89149527526824
0.07 0.900324522586266 0.874592106753507
0.08 0.886920436717157 0.858009430241102
0.09 0.873715911688034 0.841741169052357
0.1 0.860707976425058 0.82578136172528
0.11 0.847893704087916 0.810124159829994
0.12 0.835270211411272 0.794763825825596
0.13 0.822834658056018 0.779694730957648
0.14 0.810584245970187 0.764911353195537
0.15 0.798516218759377 0.750408275208942
0.16 0.786627861066553 0.736180182382661
0.17 0.774916497961081 0.722221860869092
0.18 0.763379494336853 0.708528195677629
0.19 0.752014254319383 0.695094168800285
0.2 0.740818220681718 0.681914857372858
0.21 0.729788874269057 0.668985431870961
0.22 0.718923733431926 0.656301154340254
0.23 0.7082203534678 0.643857376660232
0.24 0.697676326071031 0.631649538840938
0.25 0.687289278790972 0.619673167351959
0.26 0.677056874498165 0.607923873483119
0.27 0.666976810858474 0.596397351736245
0.28 0.657046819815057 0.585089378247428
0.29 0.647264667078035 0.573995809239201
0.3 0.637628151621773 0.563112579502059
0.31 0.628135105189641 0.552435700904777
0.32 0.618783391806141 0.541961260932968
0.33 0.609570907296309 0.531685421255353
0.34 0.600495578812266 0.521604416317215
0.35 0.591555364366815 0.511714551960518
0.36 0.58274825237399 0.502012204070197
0.37 0.574072261196436 0.492493817246107
0.38 0.565525438699537 0.483155903500159
0.39 0.557105861812174 0.473995040978151
0.4 0.548811636094026 0.465007872705845
0.41 0.540640895309317 0.456191105358806
0.42 0.532591801006897 0.447541508055576
0.43 0.524662542106593 0.439055911173725
0.44 0.516851334491699 0.43073120518835
0.45 0.509156420607549 0.422564339532598
0.46 0.501576069066055 0.414552321479796
0.47 0.494108574256142 0.406692215046772
0.48 0.486752255959972 0.398981139917969
0.49 0.479505458974894 0.391416270389968
0.5 0.472366552741015 0.383994834336009
0.51 0.465333930974313 0.376714112190156
0.52 0.458406011305224 0.369571435950719
0.53 0.451581234922592 0.362564188202572
0.54 0.444858066222941 0.355689801158006
0.55 0.438234992464949 0.348945755715772
0.56 0.43171052342908 0.342329580537962
0.57 0.425283191082274 0.335838851144394
0.58 0.418951549247639 0.329471189024165
0.59 0.41271417327905 0.323224260764058
0.6 0.406569659740599 0.317095777193462
0.61 0.400516626090819 0.311083492545517
0.62 0.394553710371601 0.305185203634152
0.63 0.388679570901753 0.299398749046741
0.64 0.382892885975112 0.293722008352053
0.65 0.377192353563157 0.288152901323227
0.66 0.371576691022046 0.282689387175482
0.67 0.366044634804015 0.277329463818271
0.68 0.360594940173078 0.272071167121622
0.69 0.355226380924951 0.266912570196391
0.7 0.349937749111155 0.261851782688153
0.71 0.34472785476722 0.256886950084493
0.72 0.339595525644939 0.252016253035417
0.73 0.334539606948608 0.247237906686663
0.74 0.329558961075189 0.242550160025642
0.75 0.32465246735835 0.237951295239785
0.76 0.319819021816304 0.233439627087055
0.77 0.315057536903413 0.229013502278394
0.78 0.310366941265485 0.22467129887188
0.79 0.305746179498712 0.22041142567837
0.8 0.301194211912202 0.216232321678415
0.81 0.296710014294045 0.212132455450226
0.82 0.292292577680859 0.208110324608489
0.83 0.28794090813077 0.20416445525382
0.84 0.28365402649977 0.200293401432659
0.85 0.279430968221407 0.196495744607404
0.86 0.275270783089752 0.19277009313659
0.87 0.2711725350456 0.189115081764927
0.88 0.26713530196585 0.185529371123008
0.89 0.263158175456029 0.182011647236495
0.9 0.259240260645892 0.178560621044621
0.91 0.255380675988078 0.175175027927815
0.92 0.251578553059756 0.171853627244288
0.93 0.247833036367229 0.1685952018754
0.94 0.244143283153437 0.16539855777965
0.95 0.240508463208342 0.162262523555125
0.96 0.236927758682122 0.159185950010242
0.97 0.233400363901151 0.156167709742629
0.98 0.229925485186724 0.153206696725992
0.99 0.226502340676469 0.150301825904814
1 0.22313016014843 0.147452032796739
1.01 0.219808184847762 0.144656273102495
1.02 0.216535667316007 0.141913522323217
1.03 0.213311871222915 0.139222775385016
1.04 0.210136071200765 0.136583046270676
1.05 0.207007552681153 0.133993367658331
1.06 0.203925611734213 0.13145279056699
1.07 0.200889554910232 0.128960384008787
1.08 0.197898699083615 0.126515234647822
1.09 0.194952371299182 0.124116446465473
1.1 0.192049908620754 0.121763140432051
1.11 0.189190657981982 0.119454454184683
1.12 0.18637397603941 0.117189541711297
1.13 0.183599229027718 0.114967573040611
1.14 0.180865792617122 0.112787733937986
1.15 0.178173051772898 0.110649225607053
1.16 0.175520400616997 0.108551264396997
1.17 0.172907242291716 0.106493081515391
1.18 0.170332988825409 0.104473922746472
1.19 0.167797061000186 0.102493048174761
1.2 0.165298888221587 0.100549731913926
1.21 0.162837908390197 0.0986432618407773
1.22 0.160413567775173 0.0967729393343165
1.23 0.158025320889648 0.0949380790197267
1.24 0.155672630367997 0.0931380085172188
1.25 0.153354966844928 0.0913720681956399
1.26 0.151071808836371 0.0896396109307532
1.27 0.14882264262214 0.0879400018681009
1.28 0.14660696213035 0.0862726181903632
1.29 0.144424268823542 0.0846368488891292
1.3 0.142274071586514 0.0830320945409937
1.31 0.140155886615815 0.0814577670879005
1.32 0.138069237310893 0.0799132896216498
1.33 0.136013654166849 0.0783980961724921
1.34 0.133988674668805 0.0769116315017296
1.35 0.13199384318783 0.0754533508982507
1.36 0.130028710878426 0.0740227199789217
1.37 0.128092835577532 0.072619214492764
1.38 0.126185781705039 0.0712423201288433
1.39 0.124307120165779 0.0698915323278019
1.4 0.122456428252982 0.0685663560969639
1.41 0.120633289553158 0.0672663058289471
1.42 0.11883729385241 0.0659909051237127
1.43 0.117068037044126 0.06473968661399
1.44 0.115325121038063 0.0635121917940113
1.45 0.113608153670764 0.0623079708514929
1.46 0.111916748617329 0.0611265825028031
1.47 0.110250525304485 0.0599675938312549
1.48 0.108609108824958 0.0588305801284646
1.49 0.106992129853114 0.0577151247387187
1.5 0.105399224561864 0.0566208189062914
1.51 0.103830034540797 0.0555472616256571
1.52 0.102284206715537 0.0544940594945432
1.53 0.100761393268304 0.0534608265697686
1.54 0.0992612515596457 0.0524471842258158
1.55 0.09778344405135 0.0514527610160848
1.56 0.096327638230493 0.0504771925367774
1.57 0.0948935065346231 0.0495201212933621
1.58 0.0934807262780585 0.0485811965695717
1.59 0.0920889795792812 0.0476600742988835
1.6 0.0907179532894125 0.0467564169384378
1.61 0.0893673389217532 0.0458698933453455
1.62 0.0880368325823725 0.0450001786553423
1.63 0.0867261349017311 0.0441469541637425
1.64 0.0854349509673212 0.0433099072086508
1.65 0.0841629902573104 0.0424887310563879
1.66 0.0829099665751727 0.0416831247890892
1.67 0.0816755979852935 0.0408927931944336
1.68 0.0804596067495324 0.0401174466574644
1.69 0.0792617192647316 0.0393568010544601
1.7 0.0780816660011532 0.0386105776488181
1.71 0.0769191814418345 0.0378785029889128
1.72 0.0757740040228455 0.0371603088078895
1.73 0.0746458760744356 0.0364557319253588
1.74 0.0735345437630571 0.0357645141509552
1.75 0.0724397570342515 0.0350864021897232
1.76 0.0713612695563861 0.0344211475492988
1.77 0.0702988386652284 0.0337685064488497
1.78 0.069252225309346 0.0331282397297422
1.79 0.0682211939963181 0.032500112767903
1.8 0.0672055127397498 0.0318838953878407
1.81 0.0662049530070732 0.0312793617782995
1.82 0.0652192896681275 0.0306862904095109
1.83 0.0642483009445031 0.0301044639520146
1.84 0.0632917683596407 0.0295336691970188
1.85 0.0623494766896734 0.0289736969782705
1.86 0.0614212139150001 0.0284243420954068
1.87 0.0605067711725804 0.02788540323876
1.88 0.0596059427089393 0.0273566829155881
1.89 0.0587185258338723 0.0268379873777041
1.9 0.0578443208748385 0.0263291265504774
1.91 0.056983131132034 0.0258299139631818
1.92 0.0561347628341337 0.0253401666806633
1.93 0.0552990250946914 0.0248597052363042
1.94 0.0544757298691899 0.0243883535662582
1.95 0.0536646919127301 0.0239259389449319
1.96 0.0528657287383504 0.0234722919216902
1.97 0.0520786605759657 0.0230272462587618
1.98 0.0513033103319191 0.022590638870321
1.99 0.0505395035491347 0.0221623097627263
2 0.0497870683678639 0.0217421019758905
2.01 0.0490458354870167 0.0213298615257631
2.02 0.0483156381260678 0.0209254373479037
2.03 0.0475963119875303 0.0205286812421244
2.04 0.0468876952199885 0.0201394478181823
2.05 0.0461896283816801 0.0197575944425017
2.06 0.0455019544046216 0.0193829811859066
2.07 0.0448245185592669 0.0190154707723437
2.08 0.0441571684196929 0.0186549285285777
2.09 0.0434997538293028 0.0183012223348416
2.1 0.0428521268670402 0.0179542225764208
2.11 0.0422141418141065 0.0176138020961563
2.12 0.0415856551211732 0.017279836147849
2.13 0.0409665253760829 0.0169522023505457
2.14 0.0403566132720311 0.0166307806436938
2.15 0.0397557815762213 0.0163154532431449
2.16 0.0391638950989871 0.0160061045979935
2.17 0.038580820663374 0.0157026213482332
2.18 0.0380064270751743 0.0154048922832167
2.19 0.0374405850934073 0.0151128083009026
2.2 0.03688316740124 0.0148262623678755
2.21 0.03633404857734 0.0145451494801236
2.22 0.0357931050676553 0.0142693666245604
2.23 0.0352602151576141 0.0139988127412761
2.24 0.0347352589447385 0.0137333886865039
2.25 0.034218118311666 0.0134729971962893
2.26 0.0337086768995724 0.0132175428508483
2.27 0.0332068200819907 0.0129669320396005
2.28 0.0327124349390198 0.0127210729268659
2.29 0.0322254102319168 0.0124798754182125
2.3 0.0317456363780679 0.0122432511274405
2.31 0.0312730054263321 0.0120111133441942
2.32 0.0308074110327511 0.0117833770021868
2.33 0.0303487484366222 0.0115599586480282
2.34 0.0298969144369263 0.0113407764106437
2.35 0.0294518073691073 0.0111257499712727
2.36 0.0290133270821971 0.0109148005340358
2.37 0.0285813749162812 0.0107078507970604
2.38 0.0281558536803001 0.010504824924154
2.39 0.0277366676301805 0.0103056485170134
2.4 0.0273237224472926 0.0101102485879624
2.41 0.0269169252172281 0.00991855353320536
2.42 0.0265161844088942 0.00973049310658815
2.43 0.0261214098539182 0.00954599839385664
2.44 0.0257325127263599 0.00936500178740331
2.45 0.0253494055227249 0.00918743696149256
2.46 0.0249720020422762 0.00901323884795587
2.47 0.0246002173676383 0.00884234361234769
2.48 0.0242339678456911 0.00867468863055352
2.49 0.023873171068747 0.0085102124658414
2.5 0.0235177458560091 0.00834885484634867
2.51 0.023167612235305 0.00819055664299541
2.52 0.022822691425093 0.00803525984781681
2.53 0.0224829058167355 0.00788290755270627
2.54 0.0221481789570373 0.00773344392856158
2.55 0.0218184355310428 0.00758681420482649
2.56 0.0214936013450899 0.00744296464942019
2.57 0.0211736033101165 0.00730184254904731
2.58 0.0208583694252147 0.00716339618988129
2.59 0.0205478287614305 0.00702757483861397
2.6 0.0202419114458044 0.00689432872386451
2.61 0.0199405486456498 0.0067636090179408
2.62 0.0196436725530653 0.00663536781894664
2.63 0.0193512163696776 0.00650955813322829
2.64 0.0190631142916116 0.00638613385815369
2.65 0.0187793014946844 0.00626504976521832
2.66 0.0184997141198192 0.00614626148347132
2.67 0.0182242892586773 0.00602972548325588
2.68 0.0179529649395028 0.00591539906025785
2.69 0.0176856801131794 0.00580324031985696
2.7 0.0174223746394935 0.00569320816177455
2.71 0.0171629892736027 0.00558526226501253
2.72 0.0169074656527053 0.00547936307307785
2.73 0.0166557462829087 0.00537547177948712
2.74 0.0164077745262926 0.00527355031354607
2.75 0.0161634945881659 0.00517356132639863
2.76 0.0159228515045117 0.00507546817734059
2.77 0.0156857911296211 0.00497923492039266
2.78 0.0154522601239095 0.00488482629112817
2.79 0.0152222059419156 0.00479220769375053
2.8 0.0149955768204777 0.00470134518841567
2.81 0.0147723217670875 0.00461220547879487
2.82 0.0145523905484161 0.00452475589987345
2.83 0.0143357336790115 0.00443896440598069
2.84 0.014122302410164 0.00435479955904685
2.85 0.0139120487189376 0.00427223051708271
2.86 0.0137049252973649 0.00419122702287764
2.87 0.0135008855418023 0.00411175939291192
2.88 0.0132998835424438 0.00403379850647927
2.89 0.0131018740729916 0.00395731579501568
2.9 0.0129068125804799 0.00388228323163048
2.91 0.0127146551752497 0.00380867332083603
2.92 0.0125253586210744 0.00373645908847199
2.93 0.0123388803254305 0.00366561407182078
2.94 0.0121551783299149 0.00359611230991036
2.95 0.0119742113008036 0.00352792833400086
2.96 0.0117959385197516 0.00346103715825169
2.97 0.0116203198746309 0.00339541427056551
2.98 0.0114473158505057 0.00333103562360585
2.99 0.0112768875207406 0.003267877625985
3 0.0111089965382423 0.00320591713361904


==> data_scenario1_delta02.txt <==
"ts" "y1" "y2"
0 1 1
0.01 0.985111939603063 0.97390054047393
0.02 0.970445533548508 0.948482262735413
0.03 0.9559974818331 0.923727388307955
0.04 0.941764533584249 0.899618602723689
0.05 0.927743486328553 0.876139043413002
0.06 0.913931185271228 0.853272287910235
0.07 0.900324522586266 0.831002342367204
0.08 0.886920436717157 0.809313630366522
0.09 0.873715911688034 0.788190982026874
0.1 0.860707976425058 0.76761962339265
0.11 0.847893704087916 0.747585166100497
0.12 0.835270211411272 0.728073597315567
0.13 0.822834658056018 0.709071269930429
0.14 0.810584245970187 0.69056489301978
0.15 0.798516218759377 0.672541522544286
0.16 0.786627861066553 0.65498855229704
0.17 0.774916497961081 0.637893705086324
0.18 0.763379494336853 0.621245024148488
0.19 0.752014254319383 0.605030864784952
0.2 0.740818220681718 0.589239886217474
0.21 0.729788874269057 0.573861043655995
0.22 0.718923733431926 0.558883580573507
0.23 0.7082203534678 0.544297021182544
0.24 0.697676326071031 0.53009116310803
0.25 0.687289278790972 0.516256070251364
0.26 0.677056874498165 0.502782065840751
0.27 0.666976810858474 0.489659725662906
0.28 0.657046819815057 0.476879871471421
0.29 0.647264667078035 0.464433564567155
0.3 0.637628151621773 0.452312099546186
0.31 0.628135105189641 0.440506998210928
0.32 0.618783391806141 0.429010003640172
0.33 0.609570907296309 0.417813074413886
0.34 0.600495578812266 0.406908378988758
0.35 0.591555364366815 0.396288290220522
0.36 0.58274825237399 0.385945380029256
0.37 0.574072261196436 0.375872414203909
0.38 0.565525438699537 0.366062347342427
0.39 0.557105861812174 0.356508317923946
0.4 0.548811636094026 0.347203643509582
0.41 0.540640895309317 0.3381418160685
0.42 0.532591801006897 0.329316497425948
0.43 0.524662542106593 0.320721514830112
0.44 0.516851334491699 0.312350856634664
0.45 0.509156420607549 0.304198668093994
0.46 0.501576069066055 0.296259247268191
0.47 0.494108574256142 0.288527041034891
0.48 0.486752255959972 0.280996641205224
0.49 0.479505458974894 0.273662780741126
0.5 0.472366552741015 0.266520330071382
0.51 0.465333930974313 0.259564293503809
0.52 0.458406011305224 0.252789805731093
0.53 0.451581234922592 0.246192128427811
0.54 0.444858066222941 0.239766646936273
0.55 0.438234992464949 0.233508867038858
0.56 0.43171052342908 0.227414411814599
0.57 0.425283191082274 0.221479018577799
0.58 0.418951549247639 0.215698535896554
0.59 0.41271417327905 0.210068920689089
0.6 0.406569659740599 0.204586235395879
0.61 0.400516626090819 0.199246645225573
0.62 0.394553710371601 0.194046415472803
0.63 0.388679570901753 0.188981908905992
0.64 0.382892885975112 0.18404958322334
0.65 0.377192353563157 0.179245988575213
0.66 0.371576691022046 0.174567765151183
0.67 0.366044634804015 0.170011640830064
0.68 0.360594940173078 0.165574428891259
0.69 0.355226380924951 0.161253025785859
0.7 0.349937749111155 0.157044408965905
0.71 0.34472785476722 0.152945634770303
0.72 0.339595525644939 0.148953836365927
0.73 0.334539606948608 0.145066221742441
0.74 0.329558961075189 0.141280071759475
0.75 0.32465246735835 0.137592738244748
0.76 0.319819021816304 0.134001642141848
0.77 0.315057536903413 0.13050427170634
0.78 0.310366941265485 0.127098180748961
0.79 0.305746179498712 0.123780986924666
0.8 0.301194211912202 0.120550370066329
0.81 0.296710014294045 0.11740407056193
0.82 0.292292577680859 0.114339887774103
0.83 0.28794090813077 0.111355678500928
0.84 0.28365402649977 0.108449355476895
0.85 0.279430968221407 0.105618885912997
0.86 0.275270783089752 0.102862290074922
0.87 0.2711725350456 0.100177639898353
0.88 0.26713530196585 0.0975630576404085
0.89 0.263158175456029 0.095016714566283
0.9 0.259240260645892 0.0925368296701602
0.91 0.255380675988078 0.090121668429513
0.92 0.251578553059756 0.087769541591915
0.93 0.247833036367229 0.0854788039935151
0.94 0.244143283153437 0.0832478534083494
0.95 0.240508463208342 0.081075129427686
0.96 0.236927758682122 0.0789591123686173
0.97 0.233400363901151 0.0768983222111381
0.98 0.229925485186724 0.0748913175629658
0.99 0.226502340676469 0.0729366946513771
1 0.22313016014843 0.0710330863413582
1.01 0.219808184847762 0.0691791611793801
1.02 0.216535667316007 0.0673736224621313
1.03 0.213311871222915 0.0656152073295562
1.04 0.210136071200765 0.0639026858815638
1.05 0.207007552681153 0.0622348603177907
1.06 0.203925611734213 0.0606105640998159
1.07 0.200889554910232 0.0590286611352405
1.08 0.197898699083615 0.0574880449830632
1.09 0.194952371299182 0.0559876380797949
1.1 0.192049908620754 0.054526390985771
1.11 0.189190657981982 0.0531032816511352
1.12 0.18637397603941 0.0517173147009799
1.13 0.183599229027718 0.0503675207391446
1.14 0.180865792617122 0.0490529556701848
1.15 0.178173051772898 0.0477727000390367
1.16 0.175520400616997 0.0465258583879168
1.17 0.172907242291716 0.0453115586300057
1.18 0.170332988825409 0.0441289514394787
1.19 0.167797061000186 0.0429772096574561
1.2 0.165298888221587 0.0418555277134579
1.21 0.162837908390197 0.0407631210619582
1.22 0.160413567775173 0.0396992256336454
1.23 0.158025320889648 0.0386630973010037
1.24 0.155672630367997 0.0376540113578437
1.25 0.153354966844928 0.0366712620124154
1.26 0.151071808836371 0.0357141618937525
1.27 0.14882264262214 0.034782041570899
1.28 0.14660696213035 0.0338742490846852
1.29 0.144424268823542 0.0329901494917235
1.3 0.142274071586514 0.0321291244203052
1.31 0.140155886615815 0.0312905716378894
1.32 0.138069237310893 0.0304739046298787
1.33 0.136013654166849 0.0296785521893899
1.34 0.133988674668805 0.0289039580177305
1.35 0.13199384318783 0.0281495803353035
1.36 0.130028710878426 0.0274148915026664
1.37 0.128092835577532 0.026699377651481
1.38 0.126185781705039 0.0260025383250949
1.39 0.124307120165779 0.025323886128504
1.4 0.122456428252982 0.0246629463874503
1.41 0.120633289553158 0.0240192568164174
1.42 0.11883729385241 0.023392367195291
1.43 0.117068037044126 0.0227818390544586
1.44 0.115325121038063 0.0221872453681273
1.45 0.113608153670764 0.0216081702556469
1.46 0.111916748617329 0.0210442086906272
1.47 0.110250525304485 0.020494966217648
1.48 0.108609108824958 0.0199600586763623
1.49 0.106992129853114 0.0194391119328006
1.5 0.105399224561864 0.0189317616176877
1.51 0.103830034540797 0.0184376528715897
1.52 0.102284206715537 0.0179564400967119
1.53 0.100761393268304 0.0174877867151755
1.54 0.0992612515596457 0.0170313649336022
1.55 0.09778344405135 0.0165868555138439
1.56 0.096327638230493 0.0161539475496956
1.57 0.0948935065346231 0.015732338249436
1.58 0.0934807262780585 0.0153217327240444
1.59 0.0920889795792812 0.014921843780944
1.6 0.0907179532894125 0.0145323917231289
1.61 0.0893673389217532 0.0141531041535341
1.62 0.0880368325823725 0.0137837157845107
1.63 0.0867261349017311 0.013423968252274
1.64 0.0854349509673212 0.0130736099361945
1.65 0.0841629902573104 0.0127323957828052
1.66 0.0829099665751727 0.0124000871344019
1.67 0.0816755979852935 0.0120764515621179
1.68 0.0804596067495324 0.0117612627033538
1.69 0.0792617192647316 0.0114543001034522
1.7 0.0780816660011532 0.0111553490615027
1.71 0.0769191814418345 0.0108642004801728
1.72 0.0757740040228455 0.0105806507194574
1.73 0.0746458760744356 0.0103045014542455
1.74 0.0735345437630571 0.010035559535604
1.75 0.0724397570342515 0.00977363685568308
1.76 0.0713612695563861 0.00951855021614567
1.77 0.0702988386652284 0.00927012120003251
1.78 0.069252225309346 0.0090281760469705
1.79 0.0682211939963181 0.00879254553163836
1.8 0.0672055127397498 0.00856306484540423
1.81 0.0662049530070732 0.00833957348105249
1.82 0.0652192896681275 0.00812191512051908
1.83 0.0642483009445031 0.00790993752555691
1.84 0.0632917683596407 0.0077034924312549
1.85 0.0623494766896734 0.00750243544233597
1.86 0.0614212139150001 0.00730662593216177
1.87 0.0605067711725804 0.00711592694437318
1.88 0.0596059427089393 0.00693020509709804
1.89 0.0587185258338723 0.00674933048965896
1.9 0.0578443208748385 0.00657317661171604
1.91 0.056983131132034 0.00640162025478085
1.92 0.0561347628341337 0.00623454142603993
1.93 0.0552990250946914 0.00607182326442739
1.94 0.0544757298691899 0.00591335195888802
1.95 0.0536646919127301 0.00575901666877361
1.96 0.0528657287383504 0.00560870944631699
1.97 0.0520786605759657 0.00546232516112935
1.98 0.0513033103319191 0.00531976142666823
1.99 0.0505395035491347 0.00518091852862455
2 0.0497870683678639 0.00504569935517885
2.01 0.0490458354870167 0.00491400932907764
2.02 0.0483156381260678 0.00478575634148264
2.03 0.0475963119875303 0.00466085068754648
2.04 0.0468876952199885 0.00453920500366981
2.05 0.0461896283816801 0.004420734206396
2.06 0.0455019544046216 0.00430535543290065
2.07 0.0448245185592669 0.00419298798303431
2.08 0.0441571684196929 0.00408355326287781
2.09 0.0434997538293028 0.00397697472977078
2.1 0.0428521268670402 0.00387317783877492
2.11 0.0422141418141065 0.00377208999053455
2.12 0.0415856551211732 0.00367364048049789
2.13 0.0409665253760829 0.00357776044946381
2.14 0.0403566132720311 0.00348438283541905
2.15 0.0397557815762213 0.0033934423266327
2.16 0.0391638950989871 0.0033048753159747
2.17 0.038580820663374 0.00321861985642671
2.18 0.0380064270751743 0.00313461561775409
2.19 0.0374405850934073 0.00305280384430874
2.2 0.03688316740124 0.00297312731393317
2.21 0.03633404857734 0.00289553029793732
2.22 0.0357931050676553 0.00281995852211979
2.23 0.0352602151576141 0.00274635912880653
2.24 0.0347352589447385 0.00267468063988019
2.25 0.034218118311666 0.00260487292077447
2.26 0.0337086768995724 0.00253688714540816
2.27 0.0332068200819907 0.00247067576203438
2.28 0.0327124349390198 0.00240619245998112
2.29 0.0322254102319168 0.00234339213725991
2.3 0.0317456363780679 0.00228223086901978
2.31 0.0312730054263321 0.00222266587682465
2.32 0.0308074110327511 0.00216465549873249
2.33 0.0303487484366222 0.00210815916015543
2.34 0.0298969144369263 0.00205313734548044
2.35 0.0294518073691073 0.00199955157043061
2.36 0.0290133270821971 0.00194736435514787
2.37 0.0285813749162812 0.00189653919797818
2.38 0.0281558536803001 0.00184704054994094
2.39 0.0277366676301805 0.00179883378986475
2.4 0.0273237224472926 0.00175188520017205
2.41 0.0269169252172281 0.00170616194329583
2.42 0.0265161844088942 0.00166163203871186
2.43 0.0261214098539182 0.00161826434057028
2.44 0.0257325127263599 0.00157602851591109
2.45 0.0253494055227249 0.00153489502344813
2.46 0.0249720020422762 0.00149483509290688
2.47 0.0246002173676383 0.00145582070490141
2.48 0.0242339678456911 0.00141782457133662
2.49 0.023873171068747 0.00138082011632195
2.5 0.0235177458560091 0.00134478145758322
2.51 0.023167612235305 0.00130968338835962
2.52 0.022822691425093 0.00127550135977316
2.53 0.0224829058167355 0.00124221146365831
2.54 0.0221481789570373 0.00120979041583974
2.55 0.0218184355310428 0.00117821553984651
2.56 0.0214936013450899 0.0011474647510513
2.57 0.0211736033101165 0.00111751654122364
2.58 0.0208583694252147 0.00108834996348626
2.59 0.0205478287614305 0.00105994461766405
2.6 0.0202419114458044 0.00103228063601545
2.61 0.0199405486456498 0.00100533866933622
2.62 0.0196436725530653 0.000979099873425888
2.63 0.0193512163696776 0.000953545895907429
2.64 0.0190631142916116 0.000928658863390942
2.65 0.0187793014946844 0.000904421368972345
2.66 0.0184997141198192 0.000880816460058338
2.67 0.0182242892586773 0.000857827626509149
2.68 0.0179529649395028 0.000835438789090729
2.69 0.0176856801131794 0.000813634288228347
2.7 0.0174223746394935 0.000792398873053708
2.71 0.0171629892736027 0.000771717690737939
2.72 0.0169074656527053 0.000751576276102972
2.73 0.0166557462829087 0.000731960541504068
2.74 0.0164077745262926 0.000712856766976402
2.75 0.0161634945881659 0.000694251590638817
2.76 0.0159228515045117 0.000676131999348029
2.77 0.0156857911296211 0.000658485319596764
2.78 0.0154522601239095 0.000641299208649437
2.79 0.0152222059419156 0.00062456164590919
2.8 0.0149955768204777 0.000608260924510247
2.81 0.0147723217670875 0.000592385643129702
2.82 0.0145523905484161 0.000576924698013014
2.83 0.0143357336790115 0.000561867275207633
2.84 0.014122302410164 0.000547202842999328
2.85 0.0139120487189376 0.000532921144545917
2.86 0.0137049252973649 0.000519012190703254
2.87 0.0135008855418023 0.000505466253038457
2.88 0.0132998835424438 0.000492273857025486
2.89 0.0131018740729916 0.000479425775418306
2.9 0.0129068125804799 0.000466913021797022
2.91 0.0127146551752497 0.000454726844282435
2.92 0.0125253586210744 0.000442858719414669
2.93 0.0123388803254305 0.000431300346191538
2.94 0.0121551783299149 0.000420043640262532
2.95 0.0119742113008036 0.000409080728274317
2.96 0.0117959385197516 0.000398403942363826
2.97 0.0116203198746309 0.000388005814795075
2.98 0.0114473158505057 0.000377879072735951
2.99 0.0112768875207406 0.00036801663317133
3 0.0111089965382423 0.000358411597948954


==> data_scenario2_delta01.txt <==
"ts" "y1" "y2"
0 1 1
0.01 0.985111939603063 0.985111939603063
0.02 0.970445533548508 0.970445533548508
0.03 0.9559974818331 0.9559974818331
0.04 0.941764533584249 0.941764533584249
0.05 0.927743486328553 0.927743486328553
0.06 0.913931185271228 0.913931185271228
0.07 0.900324522586266 0.900324522586266
0.08 0.886920436717157 0.886920436717157
0.09 0.873715911688034 0.873715911688034
0.1 0.860707976425058 0.860707976425058
0.11 0.847893704087916 0.847893704087916
0.12 0.835270211411272 0.835270211411272
0.13 0.822834658056018 0.822834658056018
0.14 0.810584245970187 0.810584245970187
0.15 0.798516218759377 0.798516218759377
0.16 0.786627861066553 0.786627861066553
0.17 0.774916497961081 0.774916497961081
0.18 0.763379494336853 0.763379494336853
0.19 0.752014254319383 0.752014254319383
0.2 0.740818220681718 0.740818220681718
0.21 0.729788874269057 0.723066809971061
0.22 0.718923733431926 0.705740756754889
0.23 0.7082203534678 0.688829868660266
0.24 0.697676326071031 0.672324197542857
0.25 0.687289278790972 0.656214033634748
0.26 0.677056874498165 0.640489899832494
0.27 0.666976810858474 0.625142546122036
0.28 0.657046819815057 0.610162944137211
0.29 0.647264667078035 0.595542281848645
0.3 0.637628151621773 0.581271958379915
0.31 0.628135105189641 0.567343578947921
0.32 0.618783391806141 0.5537489499245
0.33 0.609570907296309 0.540480074016373
0.34 0.600495578812266 0.527529145560588
0.35 0.591555364366815 0.514888545932692
0.36 0.58274825237399 0.502550839064935
0.37 0.574072261196436 0.490508767071865
0.38 0.565525438699537 0.478755245980742
0.39 0.557105861812174 0.467283361564258
0.4 0.548811636094026 0.456086365273116
0.41 0.540640895309317 0.445157670266069
0.42 0.532591801006897 0.434490847535088
0.43 0.524662542106593 0.424079622123381
0.44 0.516851334491699 0.413917869434031
0.45 0.509156420607549 0.403999611627086
0.46 0.501576069066055 0.394319014102987
0.47 0.494108574256142 0.384870382070257
0.48 0.486752255959972 0.375648157195429
0.49 0.479505458974894 0.366646914333258
0.5 0.472366552741015 0.357861358335276
0.51 0.465333930974313 0.349286320934822
0.52 0.458406011305224 0.340916757706716
0.53 0.451581234922592 0.332747745099779
0.54 0.444858066222941 0.324774477540464
0.55 0.438234992464949 0.316992264605887
0.56 0.43171052342908 0.309396528264599
0.57 0.425283191082274 0.301982800183475
0.58 0.418951549247639 0.294746719099132
0.59 0.41271417327905 0.287684028252338
0.6 0.406569659740599 0.280790572883888
0.61 0.400516626090819 0.274062297790498
0.62 0.394553710371601 0.267495244939248
0.63 0.388679570901753 0.261085551139202
0.64 0.382892885975112 0.254829445768812
0.65 0.377192353563157 0.248723248557776
0.66 0.371576691022046 0.242763367422056
0.67 0.366044634804015 0.236946296350768
0.68 0.360594940173078 0.231268613343699
0.69 0.355226380924951 0.225726978398259
0.7 0.349937749111155 0.22031813154466
0.71 0.34472785476722 0.215038890928177
0.72 0.339595525644939 0.209886150937363
0.73 0.334539606948608 0.204856880377117
0.74 0.329558961075189 0.199948120685527
0.75 0.32465246735835 0.195156984193438
0.76 0.319819021816304 0.190480652425729
0.77 0.315057536903413 0.185916374443296
0.78 0.310366941265485 0.181461465224753
0.79 0.305746179498712 0.177113304086927
0.8 0.301194211912202 0.172869333143184
0.81 0.296710014294045 0.168727055798712
0.82 0.292292577680859 0.164684035281847
0.83 0.28794090813077 0.160737893210603
0.84 0.28365402649977 0.156886308193537
0.85 0.279430968221407 0.153127014464153
0.86 0.275270783089752 0.149457800548021
0.87 0.2711725350456 0.145876507961834
0.88 0.26713530196585 0.142381029943645
0.89 0.263158175456029 0.13896931021352
0.9 0.259240260645892 0.135639341763895
0.91 0.255380675988078 0.132389165678919
0.92 0.251578553059756 0.129216869982082
0.93 0.247833036367229 0.126120588511457
0.94 0.244143283153437 0.123098499821905
0.95 0.240508463208342 0.120148826113564
0.96 0.236927758682122 0.117269832186036
0.97 0.233400363901151 0.114459824417614
0.98 0.229925485186724 0.111717149768984
0.99 0.226502340676469 0.109040194810792
1 0.22313016014843 0.106427384774511
1.01 0.219808184847762 0.103877182626061
1.02 0.216535667316007 0.101388088161613
1.03 0.213311871222915 0.0989586371250702
1.04 0.210136071200765 0.0965874003466909
1.05 0.207007552681153 0.0942729829023535
1.06 0.203925611734213 0.0920140232929658
1.07 0.200889554910232 0.0898091926435382
1.08 0.197898699083615 0.0876571939214483
1.09 0.194952371299182 0.085556761173437
1.1 0.192049908620754 0.0835066587808882
1.11 0.189190657981982 0.0815056807329534
1.12 0.18637397603941 0.0795526499170929
1.13 0.183599229027718 0.0776464174266178
1.14 0.180865792617122 0.0757858618848242
1.15 0.178173051772898 0.0739698887853226
1.16 0.175520400616997 0.0721974298481739
1.17 0.172907242291716 0.0704674423914542
1.18 0.170332988825409 0.0687789087178775
1.19 0.167797061000186 0.0671308355161164
1.2 0.165298888221587 0.0655222532764685
1.21 0.162837908390197 0.063952215720524
1.22 0.160413567775173 0.0624197992444998
1.23 0.158025320889648 0.0609241023759128
1.24 0.155672630367997 0.0594642452432713
1.25 0.153354966844928 0.058039369058475
1.26 0.151071808836371 0.0566486356116163
1.27 0.14882264262214 0.0552912267778881
1.28 0.14660696213035 0.0539663440363066
1.29 0.144424268823542 0.0526732079999661
1.3 0.142274071586514 0.0514110579575511
1.31 0.140155886615815 0.0501791514258326
1.32 0.138069237310893 0.0489767637128893
1.33 0.136013654166849 0.0478031874917938
1.34 0.133988674668805 0.0466577323845146
1.35 0.13199384318783 0.045539724555788
1.36 0.130028710878426 0.0444485063167224
1.37 0.128092835577532 0.0433834357379004
1.38 0.126185781705039 0.0423438862717517
1.39 0.124307120165779 0.0413292463839753
1.4 0.122456428252982 0.0403389191937926
1.41 0.120633289553158 0.0393723221228214
1.42 0.11883729385241 0.0384288865523635
1.43 0.117068037044126 0.0375080574889038
1.44 0.115325121038063 0.0366092932376253
1.45 0.113608153670764 0.035732065083747
1.46 0.111916748617329 0.0348758569814978
1.47 0.110250525304485 0.0340401652505425
1.48 0.108609108824958 0.033224498279683
1.49 0.106992129853114 0.0324283762376584
1.5 0.105399224561864 0.0316513307908757
1.51 0.103830034540797 0.0308929048279037
1.52 0.102284206715537 0.0301526521905689
1.53 0.100761393268304 0.0294301374114941
1.54 0.0992612515596457 0.0287249354579275
1.55 0.09778344405135 0.0280366314817084
1.56 0.096327638230493 0.0273648205752256
1.57 0.0948935065346231 0.0267091075332228
1.58 0.0934807262780585 0.0260691066203119
1.59 0.0920889795792812 0.0254444413440566
1.6 0.0907179532894125 0.0248347442334943
1.61 0.0893673389217532 0.0242396566229639
1.62 0.0880368325823725 0.0236588284411144
1.63 0.0867261349017311 0.0230919180049689
1.64 0.0854349509673212 0.0225385918189231
1.65 0.0841629902573104 0.0219985243785605
1.66 0.0829099665751727 0.0214713979791681
1.67 0.0816755979852935 0.020956902528841
1.68 0.0804596067495324 0.0204547353660648
1.69 0.0792617192647316 0.0199646010816695
1.7 0.0780816660011532 0.0194862113450496
1.71 0.0769191814418345 0.0190192847345481
1.72 0.0757740040228455 0.0185635465719052
1.73 0.0746458760744356 0.0181187287606734
1.74 0.0735345437630571 0.017684569628505
1.75 0.0724397570342515 0.0172608137732185
1.76 0.0713612695563861 0.0168472119125533
1.77 0.0702988386652284 0.0164435207375253
1.78 0.069252225309346 0.0160495027692949
1.79 0.0682211939963181 0.0156649262194668
1.8 0.0672055127397498 0.0152895648537353
1.81 0.0662049530070732 0.0149231978587981
1.82 0.0652192896681275 0.0145656097124588
1.83 0.0642483009445031 0.014216590056842
1.84 0.0632917683596407 0.0138759335746461
1.85 0.0623494766896734 0.0135434398683619
1.86 0.0614212139150001 0.0132189133423848
1.87 0.0605067711725804 0.0129021630879522
1.88 0.0596059427089393 0.0125930027708377
1.89 0.0587185258338723 0.0122912505217369
1.9 0.0578443208748385 0.0119967288292788
1.91 0.056983131132034 0.0117092644356022
1.92 0.0561347628341337 0.0114286882344326
1.93 0.0552990250946914 0.0111548351716033
1.94 0.0544757298691899 0.0108875441479584
1.95 0.0536646919127301 0.0106266579245837
1.96 0.0528657287383504 0.0103720230303078
1.97 0.0520786605759657 0.0101234896714199
1.98 0.0513033103319191 0.00988091164355076
1.99 0.0505395035491347 0.00964414624566546
2 0.0497870683678639 0.00941305419611664
2.01 0.0490458354870167 0.00918749955070959
2.02 0.0483156381260678 0.00896734962273057
2.03 0.0475963119875303 0.00875247490489133
2.04 0.0468876952199885 0.00854274899314409
2.05 0.0461896283816801 0.00833804851232195
2.06 0.0455019544046216 0.00813825304356119
2.07 0.0448245185592669 0.00794324505346267
2.08 0.0441571684196929 0.00775290982495052
2.09 0.0434997538293028 0.00756713538978782
2.1 0.0428521268670402 0.00738581246270907
2.11 0.0422141418141065 0.00720883437713123
2.12 0.0415856551211732 0.00703609702240498
2.13 0.0409665253760829 0.00686749878256984
2.14 0.0403566132720311 0.00670294047657656
2.15 0.0397557815762213 0.00654232529994213
2.16 0.0391638950989871 0.00638555876780267
2.17 0.038580820663374 0.006232548659331
2.18 0.0380064270751743 0.00608320496348597
2.19 0.0374405850934073 0.00593743982606188
2.2 0.03688316740124 0.00579516749800649
2.21 0.03633404857734 0.00565630428497766
2.22 0.0357931050676553 0.00552076849810852
2.23 0.0352602151576141 0.00538848040595253
2.24 0.0347352589447385 0.00525936218757992
2.25 0.034218118311666 0.00513333788679812
2.26 0.0337086768995724 0.0050103333674691
2.27 0.0332068200819907 0.00489027626989743
2.28 0.0327124349390198 0.00477309596826332
2.29 0.0322254102319168 0.00465872352907567
2.3 0.0317456363780679 0.00454709167062067
2.31 0.0312730054263321 0.00443813472338209
2.32 0.0308074110327511 0.00433178859140996
2.33 0.0303487484366222 0.00422799071461489
2.34 0.0298969144369263 0.00412668003196604
2.35 0.0294518073691073 0.00402779694557072
2.36 0.0290133270821971 0.00393128328561489
2.37 0.0285813749162812 0.00383708227614367
2.38 0.0281558536803001 0.00374513850166181
2.39 0.0277366676301805 0.00365539787453453
2.4 0.0273237224472926 0.00356780760316943
2.41 0.0269169252172281 0.00348231616096085
2.42 0.0265161844088942 0.00339887325597846
2.43 0.0261214098539182 0.00331742980138197
2.44 0.0257325127263599 0.003237937886545
2.45 0.0253494055227249 0.00316035074887071
2.46 0.0249720020422762 0.00308462274628282
2.47 0.0246002173676383 0.00301070933037586
2.48 0.0242339678456911 0.00293856702020869
2.49 0.023873171068747 0.00286815337672607
2.5 0.0235177458560091 0.00279942697779305
2.51 0.023167612235305 0.00273234739382767
2.52 0.022822691425093 0.00266687516401751
2.53 0.0224829058167355 0.00260297177310609
2.54 0.0221481789570373 0.00254059962873559
2.55 0.0218184355310428 0.00247972203933245
2.56 0.0214936013450899 0.00242030319252283
2.57 0.0211736033101165 0.00236230813406538
2.58 0.0208583694252147 0.00230570274728867
2.59 0.0205478287614305 0.00225045373302151
2.6 0.0202419114458044 0.00219652859000406
2.61 0.0199405486456498 0.00214389559576833
2.62 0.0196436725530653 0.0020925237879769
2.63 0.0193512163696776 0.0020423829462087
2.64 0.0190631142916116 0.00199344357418134
2.65 0.0187793014946844 0.00194567688239931
2.66 0.0184997141198192 0.00189905477121809
2.67 0.0182242892586773 0.00185354981431394
2.68 0.0179529649395028 0.00180913524254994
2.69 0.0176856801131794 0.00176578492822847
2.7 0.0174223746394935 0.00172347336972113
2.71 0.0171629892736027 0.00168217567646698
2.72 0.0169074656527053 0.00164186755433013
2.73 0.0166557462829087 0.00160252529130831
2.74 0.0164077745262926 0.00156412574358383
2.75 0.0161634945881659 0.00152664632190881
2.76 0.0159228515045117 0.00149006497831662
2.77 0.0156857911296211 0.00145436019315174
2.78 0.0154522601239095 0.00141951096241048
2.79 0.0152222059419156 0.00138549678538492
2.8 0.0149955768204777 0.00135229765260302
2.81 0.0147723217670875 0.00131989403405767
2.82 0.0145523905484161 0.00128826686771781
2.83 0.0143357336790115 0.0012573975483148
2.84 0.014122302410164 0.00122726791639758
2.85 0.0139120487189376 0.00119786024764999
2.86 0.0137049252973649 0.00116915724246414
2.87 0.0135008855418023 0.00114114201576355
2.88 0.0132998835424438 0.00111379808707027
2.89 0.0131018740729916 0.00108710937080984
2.9 0.0129068125804799 0.00106106016684873
2.91 0.0127146551752497 0.00103563515125837
2.92 0.0125253586210744 0.00101081936730065
2.93 0.0123388803254305 0.000986598216629266
2.94 0.0121551783299149 0.000962957450702003
2.95 0.0119742113008036 0.000939883162398768
2.96 0.0117959385197516 0.000917361777840465
2.97 0.0116203198746309 0.000895380048403897
2.98 0.0114473158505057 0.000873925042928034
2.99 0.0112768875207406 0.000852984140107003
3 0.0111089965382423 0.000832545021065381


==> data_scenario2_delta02.txt <==
"ts" "y1" "y2"
0 1 1
0.01 0.985111939603063 0.985111939603063
0.02 0.970445533548508 0.970445533548508
0.03 0.9559974818331 0.9559974818331
0.04 0.941764533584249 0.941764533584249
0.05 0.927743486328553 0.927743486328553
0.06 0.913931185271228 0.913931185271228
0.07 0.900324522586266 0.900324522586266
0.08 0.886920436717157 0.886920436717157
0.09 0.873715911688034 0.873715911688034
0.1 0.860707976425058 0.860707976425058
0.11 0.847893704087916 0.847893704087916
0.12 0.835270211411272 0.835270211411272
0.13 0.822834658056018 0.822834658056018
0.14 0.810584245970187 0.810584245970187
0.15 0.798516218759377 0.798516218759377
0.16 0.786627861066553 0.786627861066553
0.17 0.774916497961081 0.774916497961081
0.18 0.763379494336853 0.763379494336853
0.19 0.752014254319383 0.752014254319383
0.2 0.740818220681718 0.740818220681718
0.21 0.729788874269057 0.695370389393069
0.22 0.718923733431926 0.652710698718646
0.23 0.7082203534678 0.612668101374909
0.24 0.697676326071031 0.575082043513642
0.25 0.687289278790972 0.53980182096905
0.26 0.677056874498165 0.506685974997913
0.27 0.666976810858474 0.475601725089968
0.28 0.657046819815057 0.44642443657432
0.29 0.647264667078035 0.419037120887228
0.3 0.637628151621773 0.393329966497533
0.31 0.628135105189641 0.369199898608949
0.32 0.618783391806141 0.346550165873805
0.33 0.609570907296309 0.325289952461137
0.34 0.600495578812266 0.305334013923688
0.35 0.591555364366815 0.286602335403794
0.36 0.58274825237399 0.269019810807709
0.37 0.574072261196436 0.252515941661993
0.38 0.565525438699537 0.237024554444508
0.39 0.557105861812174 0.222483535256632
0.4 0.548811636094026 0.208834580772844
0.41 0.540640895309317 0.196022964469095
0.42 0.532591801006897 0.183997317192636
0.43 0.524662542106593 0.17270942119348
0.44 0.516851334491699 0.162114016791657
0.45 0.509156420607549 0.152168620905076
0.46 0.501576069066055 0.142833356710364
0.47 0.494108574256142 0.134070793753704
0.48 0.486752255959972 0.125845797870576
0.49 0.479505458974894 0.11812539031264
0.5 0.472366552741015 0.110878615516936
0.51 0.465333930974313 0.104076416987187
0.52 0.458406011305224 0.0976915207895634
0.53 0.451581234922592 0.0916983261957669
0.54 0.444858066222941 0.0860728030349546
0.55 0.438234992464949 0.080792395342938
0.56 0.43171052342908 0.0758359309223238
0.57 0.425283191082274 0.0711835364509731
0.58 0.418951549247639 0.0668165577984014
0.59 0.41271417327905 0.0627174852306187
0.6 0.406569659740599 0.0588698832035161
0.61 0.400516626090819 0.055258324463298
0.62 0.394553710371601 0.0518683281897312
0.63 0.388679570901753 0.0486863019341918
0.64 0.382892885975112 0.0456994871197057
0.65 0.377192353563157 0.042895907884461
0.66 0.371576691022046 0.0402643230636767
0.67 0.366044634804015 0.0377941811172952
0.68 0.360594940173078 0.0354755778227773
0.69 0.355226380924951 0.0332992165633671
0.7 0.349937749111155 0.0312563710525973
0.71 0.34472785476722 0.0293388503455787
0.72 0.339595525644939 0.0275389659967815
0.73 0.334539606948608 0.0258495012326268
0.74 0.329558961075189 0.0242636820152821
0.75 0.32465246735835 0.0227751498816404
0.76 0.319819021816304 0.0213779364485772
0.77 0.315057536903413 0.0200664394822629
0.78 0.310366941265485 0.0188354004355795
0.79 0.305746179498712 0.0176798833635741
0.8 0.301194211912202 0.0165952551324119
0.81 0.296710014294045 0.0155771668424723
0.82 0.292292577680859 0.0146215363911042
0.83 0.28794090813077 0.0137245321051239
0.84 0.28365402649977 0.0128825573774298
0.85 0.279430968221407 0.0120922362461313
0.86 0.275270783089752 0.0113503998583721
0.87 0.2711725350456 0.0106540737645737
0.88 0.26713530196585 0.010000465992152
0.89 0.263158175456029 0.00938695585089097
0.9 0.259240260645892 0.00881108342508494
0.91 0.255380675988078 0.00827053971031915
0.92 0.251578553059756 0.0077631573553404
0.93 0.247833036367229 0.00728690197189684
0.94 0.244143283153437 0.00683986397770314
0.95 0.240508463208342 0.0064202509398247
0.96 0.236927758682122 0.00602638038778099
0.97 0.233400363901151 0.00565667306755193
0.98 0.229925485186724 0.0053096466094384
0.99 0.226502340676469 0.00498390958438785
1 0.22313016014843 0.00467815592495341
1.01 0.219808184847762 0.00439115968851686
1.02 0.216535667316007 0.00412177014177814
1.03 0.213311871222915 0.00386890714680247
1.04 0.210136071200765 0.00363155683012489
1.05 0.207007552681153 0.00340876751754727
1.06 0.203925611734213 0.00319964591832802
1.07 0.200889554910232 0.00300335354346476
1.08 0.197898699083615 0.00281910334370868
1.09 0.194952371299182 0.00264615655383054
1.1 0.192049908620754 0.00248381973048516
1.11 0.189190657981982 0.00233144197179744
1.12 0.18637397603941 0.0021884123075216
1.13 0.183599229027718 0.00205415724930945
1.14 0.180865792617122 0.00192813849126505
1.15 0.178173051772898 0.0018098507515662
1.16 0.175520400616997 0.00169881974649843
1.17 0.172907242291716 0.00159460028877823
1.18 0.170332988825409 0.00149677450254077
1.19 0.167797061000186 0.00140495014783467
1.2 0.165298888221587 0.001318759047906
1.21 0.162837908390197 0.00123785561296557
1.22 0.160413567775173 0.00116191545452022
1.23 0.158025320889648 0.00109063408471251
1.24 0.155672630367997 0.00102372569545333
1.25 0.153354966844928 0.000960922012452654
1.26 0.151071808836371 0.00090197121955327
1.27 0.14882264262214 0.000846636949054696
1.28 0.14660696213035 0.00079469733397886
1.29 0.144424268823542 0.000745944118477526
1.3 0.142274071586514 0.000700181822814589
1.31 0.140155886615815 0.000657226959575166
1.32 0.138069237310893 0.000616907297958801
1.33 0.136013654166849 0.000579061173206946
1.34 0.133988674668805 0.00054353683839577
1.35 0.13199384318783 0.000510191855995303
1.36 0.130028710878426 0.000478892526755291
1.37 0.128092835577532 0.000449513353627852
1.38 0.126185781705039 0.000421936538577496
1.39 0.124307120165779 0.000396051510260913
1.4 0.122456428252982 0.000371754480682741
1.41 0.120633289553158 0.000348948029049679
1.42 0.11883729385241 0.000327540711154389
1.43 0.117068037044126 0.000307446692722971
1.44 0.115325121038063 0.000288585405255894
1.45 0.113608153670764 0.000270881222982451
1.46 0.111916748617329 0.000254263159633469
1.47 0.110250525304485 0.000238664583816439
1.48 0.108609108824958 0.000224022951851874
1.49 0.106992129853114 0.000210279556999652
1.5 0.105399224561864 0.000197379294069864
1.51 0.103830034540797 0.000185270438474351
1.52 0.102284206715537 0.000173904438833025
1.53 0.100761393268304 0.000163235722303405
1.54 0.0992612515596457 0.000153221511852832
1.55 0.09778344405135 0.00014382165474069
1.56 0.096327638230493 0.000134998461522934
1.57 0.0948935065346231 0.000126716554933385
1.58 0.0934807262780585 0.000118942728035888
1.59 0.0920889795792812 0.000111645811078564
1.6 0.0907179532894125 0.000104796546516316
1.61 0.0893673389217532 9.83674717004676e-05
1.62 0.0880368325823725 9.23328087651799e-05
1.63 0.0867261349017311 8.66683612691323e-05
1.64 0.0854349509673212 8.13514171780453e-05
1.65 0.0841629902573104 7.63606577990466e-05
1.66 0.0829099665751727 7.16760723017464e-05
1.67 0.0816755979852935 6.72788774832859e-05
1.68 0.0804596067495324 6.31514424556534e-05
1.69 0.0792617192647316 5.92772179532941e-05
1.7 0.0780816660011532 5.56406699775671e-05
1.71 0.0769191814418345 5.22272175119934e-05
1.72 0.0757740040228455 4.90231740585584e-05
1.73 0.0746458760744356 4.60156927606534e-05
1.74 0.0735345437630571 4.31927148926253e-05
1.75 0.0724397570342515 4.05429215093951e-05
1.76 0.0713612695563861 3.80556880622853e-05
1.77 0.0702988386652284 3.5721041799081e-05
1.78 0.069252225309346 3.35296217775196e-05
1.79 0.0682211939963181 3.14726413318785e-05
1.8 0.0672055127397498 2.95418528421689e-05
1.81 0.0662049530070732 2.77295146646745e-05
1.82 0.0652192896681275 2.602836009124e-05
1.83 0.0642483009445031 2.44315682128514e-05
1.84 0.0632917683596407 2.29327365706801e-05
1.85 0.0623494766896734 2.15258554849365e-05
1.86 0.0614212139150001 2.02052839586005e-05
1.87 0.0605067711725804 1.89657270594131e-05
1.88 0.0596059427089393 1.78022146894425e-05
1.89 0.0587185258338723 1.67100816570968e-05
1.9 0.0578443208748385 1.56849489716825e-05
1.91 0.056983131132034 1.47227062855075e-05
1.92 0.0561347628341337 1.38194954131287e-05
1.93 0.0552990250946914 1.29716948616626e-05
1.94 0.0544757298691899 1.21759053101338e-05
1.95 0.0536646919127301 1.14289359796382e-05
1.96 0.0528657287383504 1.07277918396717e-05
1.97 0.0520786605759657 1.00696615993268e-05
1.98 0.0513033103319191 9.45190643520725e-06
1.99 0.0505395035491347 8.8720494108645e-06
2 0.0497870683678639 8.32776554533203e-06
2.01 0.0490458354870167 7.81687249093685e-06
2.02 0.0483156381260678 7.33732178301007e-06
2.03 0.0475963119875303 6.88719062641146e-06
2.04 0.0468876952199885 6.46467418593586e-06
2.05 0.0461896283816801 6.06807834968857e-06
2.06 0.0455019544046216 5.69581293641462e-06
2.07 0.0448245185592669 5.34638531954572e-06
2.08 0.0441571684196929 5.01839444240013e-06
2.09 0.0434997538293028 4.71052520053913e-06
2.1 0.0428521268670402 4.42154316875536e-06
2.11 0.0422141418141065 4.1502896515509e-06
2.12 0.0415856551211732 3.89567703725918e-06
2.13 0.0409665253760829 3.65668443718315e-06
2.14 0.0403566132720311 3.43235359226413e-06
2.15 0.0397557815762213 3.22178503086906e-06
2.16 0.0391638950989871 3.02413446229032e-06
2.17 0.038580820663374 2.8386093914978e-06
2.18 0.0380064270751743 2.66446594156963e-06
2.19 0.0374405850934073 2.50100587106087e-06
2.2 0.03688316740124 2.34757377435123e-06
2.21 0.03633404857734 2.20355445374625e-06
2.22 0.0357931050676553 2.06837045279517e-06
2.23 0.0352602151576141 1.94147974093531e-06
2.24 0.0347352589447385 1.82237354017912e-06
2.25 0.034218118311666 1.7105742851301e-06
2.26 0.0337086768995724 1.60563370814786e-06
2.27 0.0332068200819907 1.50713104198487e-06
2.28 0.0327124349390198 1.41467133268805e-06
2.29 0.0322254102319168 1.32788385600082e-06
2.3 0.0317456363780679 1.24642063091584e-06
2.31 0.0312730054263321 1.16995502441871e-06
2.32 0.0308074110327511 1.09818044182791e-06
2.33 0.0303487484366222 1.03080909748009e-06
2.34 0.0298969144369263 9.67570860831468e-07
2.35 0.0294518073691073 9.08212173348839e-07
2.36 0.0290133270821971 8.52495031847283e-07
2.37 0.0285813749162812 8.00196034198232e-07
2.38 0.0281558536803001 7.51105483581617e-07
2.39 0.0277366676301805 7.05026547690454e-07
2.4 0.0273237224472926 6.61774469516718e-07
2.41 0.0269169252172281 6.21175826554001e-07
2.42 0.0265161844088942 5.83067835446771e-07
2.43 0.0261214098539182 5.47297699298071e-07
2.44 0.0257325127263599 5.1372199501872e-07
2.45 0.0253494055227249 4.8220609826149e-07
2.46 0.0249720020422762 4.52623643634525e-07
2.47 0.0246002173676383 4.24856018029655e-07
2.48 0.0242339678456911 3.987918850341e-07
2.49 0.023873171068747 3.74326738518624e-07
2.5 0.0235177458560091 3.51362483612246e-07
2.51 0.023167612235305 3.29807043383365e-07
2.52 0.022822691425093 3.09573989650289e-07
2.53 0.0224829058167355 2.90582196440838e-07
2.54 0.0221481789570373 2.7275551471158e-07
2.55 0.0218184355310428 2.56022467022427e-07
2.56 0.0214936013450899 2.40315960942391e-07
2.57 0.0211736033101165 2.25573020037362e-07
2.58 0.0208583694252147 2.11734531361293e-07
2.59 0.0205478287614305 1.98745008438337e-07
2.6 0.0202419114458044 1.86552368785582e-07
2.61 0.0199405486456498 1.75107725084374e-07
2.62 0.0196436725530653 1.64365189162876e-07
2.63 0.0193512163696776 1.54281688003945e-07
2.64 0.0190631142916116 1.44816791040586e-07
2.65 0.0187793014946844 1.35932548046509e-07
2.66 0.0184997141198192 1.27593336971802e-07
2.67 0.0182242892586773 1.19765721113604e-07
2.68 0.0179529649395028 1.12418315049096e-07
2.69 0.0176856801131794 1.05521658793255e-07
2.7 0.0174223746394935 9.90480996767946e-08
2.71 0.0171629892736027 9.29716814706795e-08
2.72 0.0169074656527053 8.72680403126458e-08
2.73 0.0166557462829087 8.19143070184372e-08
2.74 0.0164077745262926 7.6889015386065e-08
2.75 0.0161634945881659 7.2172016125436e-08
2.76 0.0159228515045117 6.77443960682347e-08
2.77 0.0156857911296211 6.35884023341344e-08
2.78 0.0154522601239095 5.96873711492681e-08
2.79 0.0152222059419156 5.60256610315571e-08
2.8 0.0149955768204777 5.25885900749947e-08
2.81 0.0147723217670875 4.93623770814254e-08
2.82 0.0145523905484161 4.63340863037785e-08
2.83 0.0143357336790115 4.34915755792042e-08
2.84 0.014122302410164 4.08234476441458e-08
2.85 0.0139120487189376 3.83190044361414e-08
2.86 0.0137049252973649 3.59682041991277e-08
2.87 0.0135008855418023 3.37616212202514e-08
2.88 0.0132998835424438 3.16904080367564e-08
2.89 0.0131018740729916 2.97462599614058e-08
2.9 0.0129068125804799 2.79213817842058e-08
2.91 0.0127146551752497 2.62084565169157e-08
2.92 0.0125253586210744 2.46006160550267e-08
2.93 0.0123388803254305 2.30914136395721e-08
2.94 0.0121551783299149 2.16747980083556e-08
2.95 0.0119742113008036 2.03450891329545e-08
2.96 0.0117959385197516 1.90969554442122e-08
2.97 0.0116203198746309 1.79253924549045e-08
2.98 0.0114473158505057 1.68257026938676e-08
2.99 0.0112768875207406 1.57934768711277e-08
3 0.0111089965382423 1.48245761985178e-08


==> power_deltas_scenario1.txt <==
"deltas" "power_deltas1" "power_deltas2" "power_deltas3" "power_deltas4" "power_deltas5"
0 0.0500000000000001 0.0500000000000001 0.0500000000000001 0.0500000000000001 0.0500000000000001
0.01 0.0505817101533304 0.0511638321371862 0.0534963953151821 0.0558353760198521 0.0617100125238201
0.02 0.0523833669956527 0.0547735208730098 0.0643990918538166 0.0741217353137797 0.0987952663076169
0.03 0.055496530328988 0.0610280165541618 0.0834687900950715 0.106333676636319 0.164714641458293
0.04 0.0600222927755109 0.0701554465717177 0.111594672544348 0.154039409998658 0.261268823997142
0.05 0.0660715542754076 0.0824104696692014 0.149651667537121 0.218267006294032 0.385068561143594
0.06 0.0737647200483146 0.0980671375167345 0.198279172276178 0.298701298937838 0.52535824683558
0.07 0.0832306389938639 0.117406391650857 0.257607479527624 0.392969087513688 0.665416631689649
0.08 0.0946045968172595 0.140697658917886 0.32698418050116 0.496341702257674 0.787772471188807
0.09 0.10802519124668 0.168174552114207 0.404773754141707 0.602122068032629 0.880571998549593
0.1 0.123629950334458 0.200005438776984 0.488308661290007 0.702758153366563 0.941171360506047
0.11 0.141549613295685 0.236260574928374 0.574049962178811 0.791402756670119 0.974954555281647
0.12 0.161901079598797 0.276878524076158 0.657967275644404 0.863383357514601 0.990895015033833
0.13 0.184779146660007 0.321635547195344 0.736081565123048 0.917026976112299 0.99720596091032
0.14 0.210247296531965 0.37012235524078 0.805052112607099 0.953554400793481 0.999284200063253
0.15 0.238327949791655 0.421732831459887 0.862658661680493 0.97617883499515 0.999848520773499
0.16 0.268992767387371 0.475668842932084 0.908050264844275 0.988869013886572 0.999973788074683
0.17 0.30215372996365 0.530963936141601 0.941701953999449 0.99528688635346 0.999996327180112
0.18 0.337655836039791 0.586526564438613 0.96511297783684 0.998200907435759 0.999999587119141
0.19 0.375272309915173 0.64120073854357 0.980357128420299 0.999383883821097 0.999999963088573
0.2 0.414703173092696 0.693839044260126 0.989625117707992 0.999811564753292 0.999999997397233
0.21 0.455577891080927 0.743380408071281 0.994873814331736 0.999948746211058 0.999999999856337
0.22 0.497462553539221 0.788923422078621 0.997636621614502 0.999987649373128 0.999999999993836
0.23 0.539871688559305 0.829785951031904 0.998985613832918 0.999997372379732 0.999999999999796
0.24 0.582284378743006 0.865543336579561 0.999595492730162 0.999999507902329 0.999999999999995
0.25 0.62416388326616 0.896040598921754 0.999850392705828 0.999999919077341 1
0.26 0.664979535970347 0.921378039169971 0.999948752578926 0.999999988338289 1
0.27 0.704229350061746 0.941873731936027 0.99998375863544 0.999999998529326 1
0.28 0.741461574962819 0.95800969151157 0.999995241155216 0.999999999837825 1
0.29 0.776293462146204 0.970370325146823 0.999998711233194 0.999999999984365 1
0.3 0.808425718096282 0.97958187091896 0.9999996773866 0.999999999998681 1
0.31 0.837651533858667 0.986260021207972 0.999999925312053 0.999999999999903 1
0.32 0.863859629325099 0.990970386417276 0.999999983993644 0.999999999999994 1
0.33 0.887031359542317 0.994203564310261 0.999999996820089 1 1
0.34 0.907232512674563 0.996364013072347 0.999999999413295 1 1
0.35 0.924600903691754 0.997770132811932 0.999999999899236 1 1
0.36 0.939331174551424 0.998662105343011 0.999999999983847 1 1
0.37 0.951658322098993 0.99921403058764 0.999999999997575 1 1
0.38 0.961841394895427 0.999547470919988 0.999999999999658 1 1
0.39 0.970148565225414 0.999744365316321 0.999999999999954 1 1
0.4 0.976844447773601 0.999858141202225 0.999999999999994 1 1
0.41 0.982180163798401 0.999922564883684 0.999999999999999 1 1
0.42 0.986386295625444 0.999958361696392 1 1 1
0.43 0.989668583210898 0.999977910271141 1 1 1
0.44 0.992206006146337 0.9999884193343 1 1 1
0.45 0.994150776305108 0.999993990282556 1 1 1
0.46 0.995629729327946 0.99999690753434 1 1 1
0.47 0.99674662916489 0.999998419286148 1 1 1
0.48 0.997584967243842 0.999999195967351 1 1 1
0.49 0.998210925822441 0.999999592299773 1 1 1
0.5 0.99867626689065 0.999999793545987 1 1 1
0.51 0.999020991965451 0.999999895413405 1 1 1
0.52 0.999275687680935 0.999999946907271 1 1 1
0.53 0.999463524851378 0.999999972947239 1 1 1
0.54 0.999601915258724 0.999999986142436 1 1 1
0.55 0.999703853112246 0.999999992853264 1 1 1
0.56 0.99977898000009 0.999999996283941 1 1 1
0.57 0.999834416279722 0.999999998049354 1 1 1
0.58 0.999875400932431 0.999999998965052 1 1 1
0.59 0.999905778067486 0.999999999444377 1 1 1
0.6 0.99992836305091 0.99999999969787 1 1 1
0.61 0.999945215682408 0.999999999833451 1 1 1
0.62 0.999957842572769 0.999999999906855 1 1 1
0.63 0.999967346206339 0.999999999947115 1 1 1
0.64 0.999974534232787 0.999999999969499 1 1 1
0.65 0.999979999320599 0.999999999982123 1 1 1
0.66 0.999984177356374 0.999999999989348 1 1 1
0.67 0.999987389794298 0.999999999993546 1 1 1
0.68 0.999989874448016 0.999999999996023 1 1 1
0.69 0.999991807877816 0.999999999997507 1 1 1
0.7 0.999993321676929 0.999999999998411 1 1 1
0.71 0.999994514333617 0.999999999998969 1 1 1
0.72 0.999995459885668 0.99999999999932 1 1 1
0.73 0.999996214248426 0.999999999999544 1 1 1
0.74 0.999996819853707 0.999999999999689 1 1 1
0.75 0.999997309060516 0.999999999999785 1 1 1
0.76 0.999997706670917 0.999999999999848 1 1 1
0.77 0.9999980317924 0.999999999999892 1 1 1
0.78 0.999998299221681 0.999999999999921 1 1 1
0.79 0.99999852047699 0.999999999999942 1 1 1
0.8 0.999998704571305 0.999999999999957 1 1 1
0.81 0.999998858594024 0.999999999999967 1 1 1
0.82 0.999998988150421 0.999999999999975 1 1 1
0.83 0.999999097695147 0.99999999999998 1 1 1
0.84 0.999999190786461 0.999999999999985 1 1 1
0.85 0.999999270280899 0.999999999999988 1 1 1
0.86 0.999999338483036 0.99999999999999 1 1 1
0.87 0.999999397261205 0.999999999999992 1 1 1
0.88 0.999999448137339 0.999999999999993 1 1 1
0.89 0.999999492357019 0.999999999999994 1 1 1
0.9 0.999999530944357 0.999999999999995 1 1 1
0.91 0.999999564745167 0.999999999999996 1 1 1
0.92 0.999999594461093 0.999999999999997 1 1 1
0.93 0.999999620676689 0.999999999999997 1 1 1
0.94 0.999999643881012 0.999999999999997 1 1 1
0.95 0.999999664484907 0.999999999999998 1 1 1
0.96 0.999999682834896 0.999999999999998 1 1 1
0.97 0.999999699224399 0.999999999999998 1 1 1
0.98 0.999999713902816 0.999999999999998 1 1 1
0.99 0.999999727082924 0.999999999999999 1 1 1
1 0.999999738946912 0.999999999999999 1 1 1


==> power_deltas_scenario2.txt <==
"deltas.deltas...last_delta." "power_deltas1" "power_deltas2" "power_deltas3" "power_deltas4" "power_deltas5"
0 0.0500000000000001 0.0500000000000001 0.0500000000000001 0.0500000000000001 0.0500000000000001
0.01 0.050591096625533 0.0511826184386135 0.0535529123892142 0.0559298291530797 0.0619001603461229
0.02 0.0524608487240435 0.0549289270209972 0.0648703313957422 0.0749147449556751 0.100413020908824
0.03 0.0557664185509524 0.0615712025960978 0.0851339911005194 0.109155136905702 0.170485008708429
0.04 0.0606825856748091 0.0714902499492368 0.115728555199682 0.161046549467453 0.275187112228493
0.05 0.0674023347092545 0.0851136921746574 0.158060969726869 0.232336714801675 0.410893716824824
0.06 0.0761362074694351 0.102905909753884 0.213228754454559 0.322904289881501 0.563903075395122
0.07 0.0871097859756042 0.125346347631035 0.281559368525288 0.429557069356215 0.712430936996939
0.08 0.100558590375466 0.152893395040974 0.362111412312698 0.545498193171302 0.834819259421948
0.09 0.116719676645277 0.185932541330309 0.452300241593214 0.661073433998256 0.919134347105609
0.1 0.135819355292504 0.224710257712253 0.547845693705589 0.765915329677497 0.966953506318836
0.11 0.158056775925137 0.26925900736822 0.643191907394783 0.851782435578335 0.988943874949298
0.12 0.18358366764136 0.31932342486576 0.732398762442473 0.914789610599383 0.997024980625304
0.13 0.212481285225191 0.374301908048467 0.810293129802324 0.955911122256121 0.99936617392622
0.14 0.244736514393132 0.433219993768163 0.873502957691981 0.979625869442901 0.99989448844
0.15 0.280219982739246 0.494750213275652 0.920995159300823 0.99164348156159 0.999986416544928
0.16 0.318669677744736 0.557286575327966 0.953934698928833 0.996971820650624 0.999998656860611
0.17 0.359683724243632 0.619070844823267 0.974979979737487 0.999033047134724 0.99999989829136
0.18 0.402725396084701 0.678354793722564 0.987353011814561 0.999728043082317 0.999999994093234
0.19 0.447142043214871 0.733571613581956 0.994047941076299 0.999932500603115 0.999999999735275
0.2 0.492197540649684 0.783484901975629 0.997386838432907 0.999985149972214 0.999999999990741
0.21 0.537115490529051 0.827287538953214 0.998926046011037 0.999997083791753 0.999999999999743
0.22 0.58112828995931 0.864634644780275 0.999584772965034 0.999999483929966 0.999999999999994
0.23 0.623525889070327 0.89561076814869 0.999847996390239 0.999999916714031 1
0.24 0.663697996127297 0.920646064059097 0.999946905744555 0.999999987568694 1
0.25 0.701164693434042 0.94040493934343 0.999982147118848 0.999999998256435 1
0.26 0.735592593102448 0.955671673862771 0.999994164800224 0.999999999766207 1


==> power_scenario1_delta01.txt <==
"ns" "pwrs1"
50 0.123629950334458
60 0.138783401814996
70 0.15401994666382
80 0.169316706905664
90 0.18465202736169
100 0.200005438776984
110 0.215357620840614
120 0.230690365208411
130 0.245986538628737
140 0.261230046262288
150 0.276405795278292
160 0.291499658801374
170 0.306498440275787
180 0.321389838306624
190 0.336162412031063
200 0.35080554706652
210 0.365309422076896
220 0.37966497599278
230 0.393863875916546
240 0.407898485738704
250 0.421761835487636
260 0.435447591430944
270 0.448950026943023
280 0.462263994150137
290 0.475384896361249
300 0.488308661290007
310 0.50103171507076
320 0.513550957069107
330 0.525863735485347
340 0.53796782374725
350 0.549861397686826
360 0.561543013494146
370 0.573011586439877
380 0.58426637035686
390 0.595306937869987
400 0.606133161362541
410 0.616745194666334
420 0.627143455462167
430 0.637328608376465
440 0.647301548759364
450 0.657063387129034
460 0.666615434266623
470 0.675959186945859
480 0.685096314281116
490 0.694028644677519
500 0.702758153366563
510 0.711286950510615
520 0.719617269859645
530 0.72775145794356
540 0.735691963783548
550 0.743441329105949
560 0.751002179042296
570 0.758377213299332
580 0.765569197782973
590 0.772580956660438
600 0.77941536484496
610 0.786075340887775
620 0.792563840262329
630 0.798883849025959
640 0.805038377844573
650 0.811030456366172
660 0.816863127929377
670 0.82253944459346
680 0.828062462476673
690 0.833435237390042
700 0.838660820754125
710 0.843742255786545
720 0.848682573948491
730 0.853484791638703
740 0.858151907123792
750 0.862686897694101
760 0.867092717034647
770 0.871372292801015
780 0.875528524390405
790 0.879564280898376
800 0.883482399252134
810 0.887285682511544
820 0.890976898329351
830 0.894558777562411
840 0.898034013026023
850 0.901405258383757
860 0.904675127165472
870 0.907846191906466
880 0.910920983401021
890 0.913901990063841
900 0.916791657393165
910 0.919592387529578
920 0.922306538904794
930 0.924936425974946
940 0.927484319033118
950 0.929952444096114
960 0.932342982860666
970 0.934658072724492
980 0.936899806867834
990 0.939070234391304
1000 0.941171360506047


==> power_scenario1_delta02.txt <==
"ns" "pwrs1"
50 0.414703173092696
60 0.480411545506727
70 0.541378701567744
80 0.597302280250465
90 0.648096955851188
100 0.693839044260126
110 0.734720826422372
120 0.771013594054091
130 0.803038324109716
140 0.831142882614277
150 0.855684711610048
160 0.877018040785896
170 0.895484770685425
180 0.911408285457023
190 0.925089562166613
200 0.936805045932263
210 0.946805852852439
220 0.95531794464946
230 0.962542989892512
240 0.968659686997778
250 0.973825374711426
260 0.978177797455102
270 0.981836926825482
280 0.984906767760166
290 0.987477099428348
300 0.989625117707992
310 0.991416959003461
320 0.992909094865523
330 0.994149594023573
340 0.995179253555877
350 0.99603260444809
360 0.996738799086352
370 0.997322389594518
380 0.99780400659339
390 0.998200948122449
400 0.998527688270148
410 0.998796314622588
420 0.999016903050409
430 0.999197837676235
440 0.99934608314863
450 0.999467415628387
460 0.999566618193341
470 0.999647645704929
480 0.99971376356331
490 0.999767664213372
500 0.999811564753292
510 0.999847288540132
520 0.999876333281165
530 0.999899927742183
540 0.999919078891276
550 0.999934611024454
560 0.99994719818399
570 0.999957390977522
580 0.999965638731952
590 0.999972307767517
600 0.999977696450841
610 0.999982047578366
620 0.999985558550701
630 0.99998838972175
640 0.999990671241986
650 0.999992508661095
660 0.999993987509871
670 0.999995177043354
680 0.99999613329561
690 0.999996901570267
700 0.999997518469071
710 0.999998013542608
720 0.999998410632354
730 0.999998728960806
740 0.999998984016234
750 0.999999188270138
760 0.999999351758582
770 0.999999482552857
780 0.999999587140255
790 0.999999670731877
800 0.999999737511299
810 0.999999790835292
820 0.999999833395749
830 0.999999867350216
840 0.99999989442705
850 0.999999916010078
860 0.999999933206714
870 0.999999946902733
880 0.999999957806279
890 0.999999966483221
900 0.999999973385523
910 0.999999978874005
920 0.999999983236592
930 0.99999998670294
940 0.999999989456149
950 0.999999991642134
960 0.999999993377131
970 0.999999994753695
980 0.999999995845493
990 0.999999996711134
1000 0.999999997397233


==> power_scenario2_delta01.txt <==
"ns" "pwrs1_piece"
50 0.135819355292504
60 0.153498538491797
70 0.171259957198656
80 0.189069809353551
90 0.206896438885199
100 0.224710257712253
110 0.242483667822675
120 0.260190983706142
130 0.277808355385237
140 0.295313692263661
150 0.312686587984359
160 0.329908246466943
170 0.346961409272224
180 0.363830284421713
190 0.380500476781638
200 0.396958920104249
210 0.413193810803748
220 0.429194543530118
230 0.444951648591254
240 0.46045673126212
250 0.475702413008985
260 0.490682274647167
270 0.505390801442009
280 0.519823330154949
290 0.533975998029491
300 0.547845693705589
310 0.561430010045333
320 0.57472719884784
330 0.587736127426858
340 0.600456237020739
350 0.612887503001093
360 0.625030396843538
370 0.63688584982149
380 0.648455218381866
390 0.659740251159843
400 0.670743057588417
410 0.681466078057409
420 0.691912055575721
430 0.70208400889006
440 0.711985207012994
450 0.721619145113008
460 0.730989521719277
470 0.740100217194014
480 0.748955273425598
490 0.75755887469611
500 0.765915329677497
510 0.774029054511212
520 0.781904556926955
530 0.78954642135695
540 0.796959295003099
550 0.804147874815283
560 0.811116895340093
570 0.817871117400291
580 0.824415317566385
590 0.830754278382772
600 0.83689277931201
610 0.842835588361928
620 0.848587454361374
630 0.854153099851548
640 0.859537214561003
650 0.864744449433513
660 0.869779411179115
670 0.874646657319757
680 0.879350691702055
690 0.883895960450755
700 0.888286848337537
710 0.892527675540849
720 0.896622694773457
730 0.900576088755429
740 0.904391968011177
750 0.908074368970199
760 0.911627252352029
770 0.91505450181682
780 0.918359922863861
790 0.92154724196114
800 0.92462010588993
810 0.927582081289105
820 0.930436654384713
830 0.933187230891021
840 0.935837136069993
850 0.938389614936813
860 0.940847832599765
870 0.943214874723357
880 0.945493748104252
890 0.947687381350091
900 0.949798625651884
910 0.951830255641196
920 0.953784970323816
930 0.955665394082149
940 0.957474077738993
950 0.959213499675853
960 0.960886066999316
970 0.962494116749496
980 0.964039917144862
990 0.965525668858212
1000 0.966953506318836


==> power_scenario2_delta02.txt <==
"ns" "pwrs1_piece"
50 0.492197540649684
60 0.565751138904387
70 0.631503906713016
80 0.689466109563223
90 0.739955587234376
100 0.783484901975629
110 0.820676271063239
120 0.852199441714756
130 0.87872796890305
140 0.900909870194639
150 0.919349227335463
160 0.934595902539649
170 0.947141092956662
180 0.957416936924228
190 0.965798802230194
200 0.972609230443122
210 0.978122788156325
220 0.982571293875819
230 0.986149057212705
240 0.989017893762746
250 0.991311772575686
260 0.993141020438689
270 0.994596054251366
280 0.995750644441593
290 0.996664732602204
300 0.997386838432907
310 0.997956097065908
320 0.9984039697796
330 0.998755670340254
340 0.999031346768568
350 0.99924705493204
360 0.999415556523683
370 0.999546970046344
380 0.999649299602803
390 0.999728862730017
400 0.999790635284223
410 0.999838528512479
420 0.999875610937116
430 0.999904285516462
440 0.999926430701113
450 0.999943512448012
460 0.999956672950772
470 0.99996680076081
480 0.99997458607853
490 0.999980564258549
500 0.999985149972214
510 0.999988663982118
520 0.999991354087798
530 0.999993411482737
540 0.999994983506431
550 0.999996183569977
560 0.999997098869668
570 0.999997796372621
580 0.999998327454873
590 0.999998731490338
600 0.999999038624228
610 0.999999271913519
620 0.99999944897684
630 0.999999583264706
640 0.999999685036314
650 0.999999762109847
660 0.999999820438166
670 0.999999864550068
680 0.999999897888145
690 0.999999923067225
700 0.999999942071863
710 0.999999956407119
720 0.999999967213566
730 0.999999975354933
740 0.999999981484839
750 0.999999986097561
760 0.999999989566628
770 0.999999992174129
780 0.999999994132962
790 0.999999995603701
800 0.999999996707382
810 0.999999997535182
820 0.999999998155743
830 0.999999998620714
840 0.999999998968933
850 0.999999999229589
860 0.999999999424608
870 0.999999999570449
880 0.999999999679463
890 0.999999999760913
900 0.999999999821741
910 0.999999999867148
920 0.999999999901029
930 0.999999999926299
940 0.999999999945138
950 0.999999999959178
960 0.999999999969636
970 0.999999999977424
980 0.99999999998322
990 0.999999999987533
1000 0.999999999990741

